The theory of surface heat capacity and its experimental verification. The scaling of specific heats of diamond lattice materials

The field (geometrical) theory of specific heat is based on the universal thermal sum, a new mathematical tool derived from the evolution equation in the Euclidean four-dimensional spacetime, with the closed time coordinate. This theory made it possible to study the phenomena of scaling in the heat capacity of condensed matter. The scaling of specific heat of the carbon group elements with a diamond lattice is revisited. The predictions of the scaling characteristics for natural diamond and grey tin are verified with experimental data. The fourth power in temperature in the quasi-low temperature behaviour of the specific heat of both materials is confirmed. The phenomenon of scaling in the specific heat of some zincblend lattice compounds and diamond lattice elements is explored with their characteristic temperatures. The nearly identical elastic properties of grey tin and indium antimonide is the cause for similarity of their thermal properties, which makes it possible to propose conjectures about the thermal properties of grey tin. The derivation of the specific heat of two-dimensional bodies is presented and used to explore the surface heat capacity. The surface specific heat, which is inversely proportional to the effective size of a material body, must always be considered in theory and experiment. The surface contribution in total specific heat, which at sufficiently low temperatures is the cubic in temperature term, is demonstrated to be present in the datasets for powders of grey tin and sodium chloride, and two natural diamonds.

==> natural-diamond-18.9mg.dat <==
The specific heat of a natural diamond with the mass 18.9 mg.

The measurement was a part of the study reported in:
M. Cardona, R.K. Kremer, M. Sanati, S.K. Estreicher, T.R. Anthony,
Measurements of the heat capacity of diamond with different isotopic compositions.
Solid State Comm. 133, 465-468 (2005).
https://doi.org/10.1016/j.ssc.2004.11.047

These data were not presented in the published paper or online.
Anyone who would like to refer to or use this data set must cite the above reference.
The contact information of the authors of this experimental study:
Dr. Reinhard Kremer, email: rekre@fkf.mpg.de

T (K)         C_p/T^3 (micro Joule/(mol K^4))
80.649759	0.225285436732237
82.608889	0.223832012659013
84.551648	0.230052010767632
86.490371	0.23593019331391
88.442911	0.243264353776971
90.382953	0.238266096678251
92.317404	0.239332764095243
94.257346	0.244651729770517
96.210874	0.248132416154724
98.129092	0.250868496023504
100.08996	0.254251217807946
100.01091	0.253959636007423
101.10114	0.258289276433724
102.09154	0.258040598379572
103.09709	0.260363580427528
104.10433	0.266166684090395
105.10772	0.258588653461909
106.1369	0.268614835168835
107.14525	0.271425171758026
108.14199	0.265184213107334
109.13951	0.274571302594012
110.14642	0.275723498244429
111.14702	0.273506677373345
112.18249	0.274617557913794
113.19213	0.283349611760679
114.19255	0.280537439630661
115.19346	0.279949695294499
116.19799	0.284981534549176
117.20117	0.287555911923555
118.2382	0.291020518698025
119.24312	0.286121956792643
120.25116	0.290997846523664
121.22856	0.288306053116267
122.23222	0.287640979698763
123.24739	0.296834202791615
124.27081	0.294228708457614
125.26647	0.299499493011874
126.27782	0.301129731559883
127.28015	0.302992672637156
128.26271	0.301544058189119
129.24418	0.298800435199638
130.28084	0.301806605959619
131.29896	0.29401584751967
132.31266	0.300418972482382
133.3096	0.304871206345008
134.30456	0.311810642967285
135.31054	0.308680212106194
136.32099	0.304792075039399
137.33013	0.308920731620346
138.36052	0.308796929569381
139.37423	0.316566465939174
140.37831	0.308799106508761
141.39822	0.308171473706197
142.38062	0.310309126144015
143.39785	0.310525146593795
144.40308	0.312591255744165
145.41532	0.314149216556283
146.44252	0.315165631472393
147.45033	0.323460158246856
148.46066	0.317572228628591
149.4669	0.31649454540897
150.46127	0.315497230084165
151.46062	0.323000246857945
152.46852	0.310704763451733
153.45805	0.320775503416779
154.50768	0.317806965090768
155.50857	0.316013177071499
156.52139	0.321841405823802
157.52423	0.319491713570182
158.5085	0.316227645473453
159.51138	0.320224813205565
160.51771	0.322351155599483
161.52548	0.319217227156525
162.55561	0.321934621908616
163.56077	0.32137785983813
164.56642	0.319777866618724
165.56623	0.317713676495937
166.5529	0.314025466883981
167.55768	0.328177030876338
168.56901	0.317048636466493
169.5692	0.319249635690528
170.57225	0.31801452358079
171.61281	0.332881197472843
172.62029	0.325736019941898
173.63027	0.32046548380574
174.638	        0.320127428850356
175.61903	0.330199591512145
176.61631	0.326183426451561
177.62841	0.32321556518408
178.64176	0.326787334153546
179.64957	0.323344209694197
180.67962	0.316917058825782
181.68283	0.322114678361136
182.69313	0.325847989954454
183.6988	0.313351655123461
184.71509	0.326073688003678
185.69033	0.322191115788226
186.71108	0.319983421028204
187.70256	0.324076124226288
188.72474	0.322906297679093
189.71731	0.328346399747793
190.77264	0.319061050412949
191.78195	0.325402433986569
192.79406	0.324795753513292
193.80526	0.316618947181663
194.80635	0.330718121976476
195.77831	0.324059129205249
196.79932	0.318235964642577
197.82051	0.319652306340073
198.79787	0.319413460247752
199.82587	0.320462463953195
200.82818	0.31670157529677
201.8768	0.316577115257002
202.88495	0.322002189187466
203.88522	0.316135104218911
204.89993	0.317089001973824
205.90514	0.32062271025552
206.88559	0.307866026744251
207.89253	0.319836895105946
208.89701	0.317838169287432
209.91181	0.314771131957592
210.91919	0.314902830729691
211.92926	0.311070102378521
212.97119	0.310469889064085
213.97069	0.308761015823663
214.98358	0.323702556273658
216.00273	0.314126893224151
217.00019	0.315303598401005
217.97158	0.314801273095171
218.99689	0.307268714314914
219.98875	0.304958412273917
221.00378	0.308679650573559
222.01798	0.314665341934705
223.0244	0.304215940841999
224.03086	0.30789053972375
225.07617	0.305784620196248
226.07817	0.301728207478027
227.08398	0.308337354790023
228.09421	0.301975640786909
229.10258	0.297333315830918
230.1138	0.295211150444787
231.08819	0.306996800404601
232.09607	0.305485154287977
233.10203	0.299807744528522
234.11578	0.298878475174329
235.13175	0.30427653242243
236.14082	0.297914259096801
237.18369	0.29562745234495
238.19227	0.300770074386155
239.20225	0.298524808321171
240.2205	0.307681316945727
241.22808	0.287582324176463
242.23282	0.293890526297132
243.20874	0.291270672483018
244.22082	0.290614095106303
246.26747	0.284332305808235
248.68328	0.281364439808288
251.10597	0.288586614597185
253.53146	0.289607616417504
255.95876	0.278921258325283
258.39502	0.284852628097134
260.82938	0.286798351721919
263.31743	0.269640326301745
265.73894	0.280244500255221
268.16564	0.277798304950143
270.55411	0.264108390537939
272.98961	0.267667038908059
275.40957	0.276568092276232
277.8857	0.269682295615318
280.33703	0.262437361981061


==> natural-diamond-48.1mg.dat <==
The specific heat of a natural diamond with the mass 48.1 mg.

The measurement was a part of the study reported in:
M. Cardona, R.K. Kremer, M. Sanati, S.K. Estreicher, T.R. Anthony,
Measurements of the heat capacity of diamond with different isotopic compositions.
Solid State Comm. 133, 465-468 (2005).
https://doi.org/10.1016/j.ssc.2004.11.047

These data were presented in the published paper by red squares in Fig. 1,
but the data set was not published in the paper or online.
Anyone who would like to refer to or use this data set must cite the above reference.
The contact information of the authors of this experimental study:
Dr. Reinhard Kremer, email: rekre@fkf.mpg.de

T (K)         C_p/T^3 (micro Joule/(mol K^4))
28.263137	0.176320717166436
30.227409	0.180743360495108
32.130741	0.173367837498016
34.136428	0.172612085450011
36.089187	0.174973478731082
38.018173	0.178035493041772
39.937109	0.183825318672824
41.87504	0.182381087433558
43.819319	0.18308858947997
45.692037	0.185532063199687
47.665497	0.184003266796745
49.607564	0.185855477231401
51.559329	0.187049125366981
53.504138	0.189304337061944
55.437431	0.188361040067164
57.381102	0.190361724175423
59.3275		0.19213632160745
61.257554	0.193889302167879
63.206982	0.194413341015797
65.1338		0.193467650270675
67.092133	0.198074861256163
69.018114	0.198593432655408
70.972673	0.199820408552906
72.905721	0.202638249387389
74.850973	0.206422704165342
76.77308	0.208541661076109
78.733985	0.211742288623667
80.651697	0.212496563699518
82.6154		0.214779919491312
84.557488	0.21776198322142
86.487364	0.221278719858477
88.430213	0.222785066393174
90.390223	0.225831986600494
92.311603	0.229631334803733
94.258943	0.231880686680528
96.210473	0.237905188447369
98.127941	0.237545344735869
100.0824	0.240921830360138
100.10429	0.240760726059997
100.57692	0.240358387000771
101.10156	0.240937592908928
101.59663	0.241574257248882
102.08345	0.242314974898057
102.60957	0.246827413560313
103.105		0.244349267796101
103.60835	0.246271262914831
104.10914	0.245294762209239
104.59597	0.248104761984192
105.11638	0.251081712513352
105.60064	0.248683084183555
106.13375	0.248441650300268
106.63379	0.252624984124414
107.11815	0.250215721770112
107.63838	0.252628698530872
108.13321	0.251860756090357
108.62871	0.253199911823149
109.11668	0.254749966907489
109.62315	0.256152249032951
110.1026	0.255075586193368
110.63572	0.258633552395775
111.13731	0.25665953084586
111.66119	0.258538278511945
112.16187	0.257191574414858
112.65497	0.259478131953773
113.16232	0.255591259475724
113.66419	0.259771485096446
114.15119	0.259805950417535
114.6553	0.261413275620356
115.15588	0.262691019321189
115.65054	0.2640177304291
116.15421	0.265895836288281
116.63809	0.265067855225994
117.15915	0.264943579863352
117.69261	0.268218200870808
118.17331	0.268190716218571
118.69324	0.270200094612264
119.18978	0.274300008669155
119.67613	0.268991826309821
120.1969	0.269379844724228
120.68146	0.269778571963011
121.17525	0.271247945663428
121.6803	0.272175134641748
122.17437	0.272569920131281
122.6854	0.270614488824186
123.16909	0.272157835759466
123.68307	0.275043447082985
124.18103	0.274048825820909
124.68973	0.273220365416038
125.20852	0.275661656255995
125.70381	0.274274886534406
126.17019	0.274007962672629
126.69869	0.278511768828351
127.20048	0.277595326899525
127.67035	0.279138950434329
128.1512	0.27734908400058
128.67335	0.275897549350732
129.1858	0.281805966099533
129.65531	0.283233557475702
130.1819	0.280993050381873
130.69252	0.280949793616919
131.18687	0.282623560749491
131.68746	0.284256554129428
132.2108	0.281375387912131
132.71616	0.283076350036121
133.17141	0.286841410246117
133.71828	0.282477442685838
134.20268	0.281899726988549
134.70487	0.281287447728953
135.1903	0.282817004482746
135.70746	0.28337965411987
136.17777	0.286456863191934
136.70794	0.283964228163691
137.21235	0.283215880984191
137.6929	0.284587784058986
138.2377	0.287704196757208
138.7417	0.286412764932368
139.2353	0.281226918489634
139.74981	0.28746761389035
140.25713	0.288752354056509
140.75688	0.289227750011705
141.27237	0.289053183821959
141.74797	0.292538638814702
142.22274	0.286944382478332
142.75175	0.289356910889963
143.25171	0.290480125568456
143.72724	0.289738109001275
144.23015	0.291134364416192
144.76288	0.290982027723526
145.26149	0.289640607707622
145.7323	0.291377586810184
146.29619	0.292080619491262
146.79485	0.293069579970563
147.29059	0.294371270631512
147.80771	0.292139725060527
148.31407	0.290659126007956
148.80652	0.291197959156717
149.3148	0.294414839432309
149.76559	0.288442867926774
150.27291	0.292926704891017
150.76587	0.295756593367813
151.27086	0.294022188017723
151.80251	0.293392653625563
152.30242	0.292305102162244
152.77476	0.290270268819678
153.28038	0.295466084387075
153.80938	0.295049887942346
154.32671	0.293504324310668
154.82415	0.292959773109882
155.31593	0.294126304204826
155.8346	0.294396378698177
156.33634	0.295274056116133
156.8088	0.296141093066575
157.3099	0.299238879404323
157.81345	0.294312370667033
158.31432	0.29985078392791
158.81429	0.292600980240401
159.31254	0.293885443501193
159.78082	0.297100133283459
160.32722	0.294522402015314
160.81198	0.295994730923466
161.29418	0.294660610093727
161.80325	0.297982065194468
162.35649	0.29881700944017
162.83799	0.300292865929045
163.35636	0.298017381056643
163.84441	0.293857905595026
164.3562	0.293873984887283
164.85208	0.298553558106679
165.329		0.295792432419064
165.86491	0.297766133554391
166.33962	0.293663638378605
166.84232	0.301309598973096
167.30128	0.295226251078077
167.84173	0.296642754382988
168.32573	0.298395619722
168.82404	0.298912458930511
169.34708	0.300800210214971
169.83351	0.295292485311258
170.31358	0.300991840984151
170.85126	0.297069356939364
171.37157	0.300265467635385
171.84952	0.29785900280723
172.39127	0.298253216253731
172.86487	0.300890842994531
173.39399	0.302041129077027
173.89053	0.302121342882521
174.39062	0.298199880600449
174.87022	0.299506346808881
175.37957	0.29163565097179
175.85546	0.296656366915539
176.37803	0.295471658492673
176.84944	0.294844907098963
177.38656	0.295261968402887
177.88393	0.295731511903671
178.38436	0.301989206106582
178.86691	0.293830579741646
179.38958	0.298714391599206
179.87545	0.297847844477307
180.39293	0.296354674296565
180.92148	0.296994753764293
181.38012	0.303264431352475
181.92927	0.291134323476049
182.4172	0.297033908988225
182.92199	0.297542276425416
183.43982	0.294894682676418
183.93019	0.297231305704331
184.43931	0.292552626671959
184.90826	0.29597777064485
185.38814	0.297958210920054
185.92144	0.293422328897176
186.4188	0.293442150265875
186.89309	0.291939492800861
187.41637	0.297875865319547
187.92813	0.298351268912851
188.43497	0.296405033620864
188.90875	0.297347750203924
189.42764	0.298473976588912
189.93657	0.295118768407206
190.42215	0.296586493438178
190.98194	0.292889471287364
191.46412	0.297574928730551
191.96882	0.292176894841157
192.49138	0.296451955189625
192.9941	0.298450612458946
193.48918	0.292608841176086
194.00836	0.289637019048046
194.49783	0.2954033958778
194.99908	0.292599363828218
195.46616	0.294141419810338
195.9479	0.293909370574591
196.45955	0.29586817780913
196.99694	0.293404079625165
197.47567	0.291558973363555
197.96681	0.294971774395422
198.50099	0.29664433714028
198.96857	0.292008650834994
199.50483	0.294936385493626
200.00506	0.295948261958612
200.48576	0.2922591068859
201.01362	0.290920428231699
201.54882	0.286921951335077
202.03146	0.29459986634918
202.54743	0.285375324273712
203.04206	0.290222388286261
203.55804	0.291253712025353
204.04748	0.29434727535529
204.53952	0.289459275867501
205.05067	0.290957048543937
205.54753	0.290363364430724
206.06731	0.288350154111979
206.51987	0.291666139604496
207.02488	0.290144464626923
207.53322	0.297800945961283
208.03191	0.295562018386355
208.54995	0.287666275578181
209.03632	0.290403072522233
209.52321	0.291418722538115
210.04827	0.290757095688542
210.52715	0.29083973776173
211.0511	0.28808977744072
211.55195	0.284091063300295
212.05955	0.2896212673093
212.57043	0.290963365927043
213.07958	0.28822048390125
213.6054	0.282232435611727
214.09822	0.287481854451581
214.57737	0.286240809744105
215.11427	0.28756792368037
215.62167	0.286820622371867
216.08653	0.281177104218825
216.61594	0.289845294617746
217.10282	0.285869991431813
217.59895	0.288063050180109
218.10181	0.292600883807094
218.60005	0.282776297460226
219.06649	0.276704961721438
219.59123	0.28176758176734
220.09056	0.284477871121424
220.60097	0.280823693362647
221.09678	0.280219479241276
221.61862	0.283241196347904
222.11513	0.282330150340489
222.60589	0.28785356272908
223.0976	0.291974943092418
223.60327	0.279666577062257
224.13679	0.27592341623368
224.64417	0.279893818290392
225.16449	0.283128374237457
225.66801	0.28324347530398
226.15692	0.284458962212983
226.67551	0.273755326587358
227.15741	0.276698342645193
227.67833	0.277685108562464
228.18435	0.273032124410725
228.66406	0.282180488191796
229.18478	0.286080924383745
229.66745	0.27930496492675
230.15756	0.279036383500114
230.64122	0.280171638253088
231.14978	0.274599239982439
231.66245	0.276461161353628
232.1562	0.272450778184006
232.64682	0.278956076895591
233.17038	0.275040473874661
233.67105	0.273621971284239
234.17543	0.270732825029887
234.68127	0.268626624757712
235.18328	0.276916520925153
235.6884	0.272749294234611
236.1812	0.273712238206356
236.69894	0.273724285595918
237.23352	0.272883200609173
237.74231	0.272659298550946
238.23852	0.271136479539168
238.74342	0.28129659024058
239.24262	0.277502205138941
239.76101	0.275459632690602
240.25368	0.267378935864294
240.76221	0.278091840817489
241.26505	0.271127659400151
241.77045	0.277350502349644
242.27698	0.26879018988599
242.77608	0.273520657884056
243.24202	0.263100195463589
243.73744	0.273561371012939
244.2471	0.268630794550732
244.75881	0.272399083557188
245.24564	0.271040106736421
245.75316	0.264487121721705
246.26365	0.274000932669419
246.75587	0.268336740248436
247.26055	0.264405034737964
247.76247	0.259001165841493
248.27013	0.267850856413621
248.75888	0.275796817989855
249.27825	0.26187293826831
249.76927	0.268083757147974
250.27243	0.271180603195838
250.27418	0.2670671965592
251.30988	0.265578943566905
252.34159	0.25769882091701
253.37121	0.258241200896621
254.4131	0.263732790447545
255.44568	0.260838637511761
256.48348	0.264623457635991
257.52244	0.256375855616394
258.55659	0.260435008875422
259.58952	0.25338363246369
260.6375	0.259808451217852
261.66939	0.257327660824227
262.69562	0.257017575442317
263.73105	0.249298012057713
264.77509	0.251873467238253
265.84434	0.255047967014121
266.88527	0.254968219898192
267.9172	0.258566778799963
268.95014	0.248145780851843
269.99722	0.253969918638678
271.02504	0.249796579583819
272.06024	0.252714252599172
273.05648	0.249441336758789
274.09549	0.240671616567497
275.12785	0.247328791130091
276.16445	0.244916060091503
277.19402	0.257151363340353
278.23474	0.236822129449594
279.27008	0.246096951972421
280.30473	0.237036874968117

